A Framework for Assessing the Performance of Pulsar Search Pipelines

In this paper, we present a framework for assessing the effect of non-stationary Gaussian noise and radio frequency interference (RFI) on the signal to noise ratio, the number of false positives detected per true positive and the sensitivity of standard pulsar search pipelines. The results highlight the necessity to develop algorithms that are able to identify and remove non-stationary variations from the data before RFI excision and searching is performed in order to limit false positive detections. The results also show that the spectrum whitening algorithms currently employed, severely affect the efficiency of pulsar search pipelines by reducing their sensitivity to long period pulsars.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
